Convective boundary mixing in low- and intermediate-mass stars I. Core properties from pressure-mode asteroseismology

Convective boundary mixing (CBM) is ubiquitous in stellar evolution. It is a necessary ingredient in the models in order to match observational constraints from clusters, binaries and single stars alike. We compute `effective overshoot' measures that reflect the extent of mixing and which can differ significantly from the input overshoot values set in the stellar evolution codes. We use constraints from pressure modes to infer the CBM properties of Kepler and CoRoT main-sequence and subgiant oscillators, as well as in two radial velocity targets (Procyon A and $\alpha$ Cen A). Collectively these targets allow us to identify how measurement precision, stellar spectral type, and overshoot implementation impact the asteroseismic solution. With these new measures we find that the `effective overshoot' for most stars is in line with physical expectations and calibrations from binaries and clusters. However, two F-stars in the CoRoT field (HD 49933 and HD 181906) still necessitate high overshoot in the models. Due to short mode lifetimes, mode identification can be difficult in these stars. We demonstrate that an incongruence between the radial and non-radial modes drives the asteroseismic solution to extreme structures with highly-efficient CBM as an inevitable outcome. Understanding the cause of seemingly anomalous physics for such stars is vital for inferring accurate stellar parameters from TESS data with comparable timeseries length.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
